RTL Verification for Secure Speculation Using Contract Shadow Logic

Modern out-of-order processors face speculative execution attacks. Despite various proposed software and hardware mitigations to prevent such attacks, new attacks keep arising from unknown vulnerabilities. Thus, a formal and rigorous evaluation of the ability of hardware designs to deal with speculative execution attacks is urgently desired. This paper proposes a formal verification technique called Contract Shadow Logic that can considerably improve RTL verification scalability while being applicable to different defense mechanisms. In this technique, we leverage computer architecture design insights to improve verification performance for checking security properties formulated as software-hardware contracts for secure speculation. Our verification scheme is accessible to computer architects and requires minimal formal-method expertise. We evaluate our technique on multiple RTL designs, including three out-of-order processors. The experimental results demonstrate that our technique exhibits a significant advantage in finding attacks on insecure designs and deriving complete proofs on secure designs, when compared to the baseline and two state-of-the-art verification schemes, LEAVE and UPEC.

==> CameraReadyTODO.txt <==


1. scalability
    - bold the limitation section
    - check intro for overclaiming 
    - maybe we can add something in evaluation section saying we cannot work on larger design


2. reviewer B
    - contract assumption check -> constraint
    - change Figure 1 to show "not parallel check", but "apply constrain on memory to connect". In the text, filtering program for the assertion check
    - Maybe have an example on filtering out invalid program with the constrain. e.g., pick a program and example why it is filter out. (or, the best way is not example, but change Figure 1 and term. and see what shapher says)
    - origins of the baseline: no one is using it and bot work well

3. review A
    - Prove goal: our shadow logic does not filter any more traces than ISA processor. (or what we can prove is just "filter the same amount of traces"). review A' word "violation" actually means "filter"
    - A text explanation version:
        - STEP1: the same "variables" (e.g., Reg1) for shadow logic check is the same as the "vairables" for ISA check (i.e., shadow logic is correct, we know how ROB work and write it correctly)
        - SPET2: the value contract get by shadow logic is the same as value that ISA get (i.e., functional correctness)
    - A formal version, maybe in appendix, check with Thomas
```
for all p in P, 
+ assume shadow logic is correct, and functionally correct...
if shadow_logic_copy1(p) != shadow_logic_copy2(p), 
then ISA_copy1(p)!= ISA_copy2(p).
```




- Move some rebuttal text to the paper




==> ykfkyxzqqtggdstybhwmzfvqmnwcsnwh/CameraReadyTODO.txt <==


1. scalability
    - bold the limitation section
    - check intro for overclaiming 
    - maybe we can add something in evaluation section saying we cannot work on larger design


2. reviewer B
    - contract assumption check -> constraint
    - change Figure 1 to show "not parallel check", but "apply constrain on memory to connect". In the text, filtering program for the assertion check
    - Maybe have an example on filtering out invalid program with the constrain. e.g., pick a program and example why it is filter out. (or, the best way is not example, but change Figure 1 and term. and see what shapher says)
    - origins of the baseline: no one is using it and bot work well

3. review A
    - Prove goal: our shadow logic does not filter any more traces than ISA processor. (or what we can prove is just "filter the same amount of traces"). review A' word "violation" actually means "filter"
    - A text explanation version:
        - STEP1: the same "variables" (e.g., Reg1) for shadow logic check is the same as the "vairables" for ISA check (i.e., shadow logic is correct, we know how ROB work and write it correctly)
        - SPET2: the value contract get by shadow logic is the same as value that ISA get (i.e., functional correctness)
    - A formal version, maybe in appendix, check with Thomas
```
for all p in P, 
+ assume shadow logic is correct, and functionally correct...
if shadow_logic_copy1(p) != shadow_logic_copy2(p), 
then ISA_copy1(p)!= ISA_copy2(p).
```




- Move some rebuttal text to the paper



